Towards Generative Design Using Optimal Transport for Shape Exploration and Solution Field Interpolation

Generative Design (GD) combines artificial intelligence (AI), physics-based modeling, and multi-objective optimization to autonomously explore and refine engineering designs. Despite its promise in aerospace, automotive, and other high-performance applications, current GD methods face critical challenges: AI approaches require large datasets and often struggle to generalize; topology optimization is computationally intensive and difficult to extend to multiphysics problems; and model order reduction for evolving geometries remains underdeveloped. To address these challenges, we introduce a unified, structure-preserving framework for GD based on optimal transport (OT), enabling simultaneous interpolation of complex geometries and their associated physical solution fields across evolving design spaces, even with non-matching meshes and substantial shape changes. This capability leverages Gaussian splatting to provide a continuous, mesh-independent representation of the solution and Wasserstein barycenters to enable smooth, mathematically ''mass''-preserving blending of geometries, offering a major advance over surrogate models tied to static meshes. Our framework efficiently interpolates positive scalar fields across arbitrarily shaped, evolving geometries without requiring identical mesh topology or dimensionality. OT also naturally preserves localized physical features -- such as stress concentrations or sharp gradients -- by conserving the spatial distribution of quantities, interpreted as ''mass'' in a mathematical sense, rather than averaging them, avoiding artificial smoothing. Preliminary extensions to signed and vector fields are presented. Representative test cases demonstrate enhanced efficiency, adaptability, and physical fidelity, establishing a foundation for future foundation-model-powered generative design workflows.

==> elsarticle/changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> elsarticle/manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



